Hardware Accelerator and Neural Network Co-Optimization for Ultra-Low-Power Audio Processing Devices

The increasing spread of artificial neural networks does not stop at ultralow-power edge devices. However, these very often have high computational demand and require specialized hardware accelerators to ensure the design meets power and performance constraints. The manual optimization of neural networks along with the corresponding hardware accelerators can be very challenging. This paper presents HANNAH (Hardware Accelerator and Neural Network seArcH), a framework for automated and combined hardware/software co-design of deep neural networks and hardware accelerators for resource and power-constrained edge devices. The optimization approach uses an evolution-based search algorithm, a neural network template technique, and analytical KPI models for the configurable UltraTrail hardware accelerator template to find an optimized neural network and accelerator configuration. We demonstrate that HANNAH can find suitable neural networks with minimized power consumption and high accuracy for different audio classification tasks such as single-class wake word detection, multi-class keyword detection, and voice activity detection, which are superior to the related work.

==> figures/nas-tc.yaml <==
# @package _group_

cls: speech_recognition.models.nas.tc_model.TCCandidateModel
name: tc-candidate-model

# PROPERTIES
dropout_prob: 0.5
width_multiplier: 1.0
activation_function: "relu"
dilation_factor: 1
clipping_value: 6

# ARCHITECTURE
major_blocks:
# Input Block
- _target_: speech_recognition.models.nas.tc_model.MajorBlock
  output_channels: 16
  stride: 1
  branch: "input"
  minor_blocks:
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 3
    padding: false
    batchnorm: false
    activation: false
    parallel: false
# Major Block 1
- _target_: speech_recognition.models.nas.tc_model.MajorBlock
  output_channels: 24
  stride: 2
  branch: "residual"
  minor_blocks:
  # Minor Block 1
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 9
    padding: true
    batchnorm: true
    activation: true
    parallel: false
  # Minor Block 2
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 9
    padding: true
    batchnorm: true
    activation: false
    parallel: false
  # Minor Block 3
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 1
    padding: true
    batchnorm: true
    activation: true
    parallel: true
# Residual Block
- _target_: speech_recognition.models.nas.tc_model.MajorBlock
  output_channels: 32
  stride: 2
  branch: "residual"
  minor_blocks:
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 9
    padding: true
    batchnorm: true
    activation: true
    parallel: false
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 9
    padding: true
    batchnorm: true
    activation: false
    parallel: false
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 1
    padding: true
    batchnorm: true
    activation: true
    parallel: true
# Residual Block
- _target_: speech_recognition.models.nas.tc_model.MajorBlock
  output_channels: 48
  stride: 2
  branch: "residual"
  minor_blocks:
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 9
    padding: true
    batchnorm: true
    activation: true
    parallel: false
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 9
    padding: true
    batchnorm: true
    activation: false
    parallel: false
  - _target_: speech_recognition.models.nas.tc_model.MinorBlock
    size: 1
    padding: true
    batchnorm: true
    activation: true
    parallel: true


# TODO: these are overwritten by runtime, remove completely
n_labels: 12
width: 101
height: 40


==> reviews_date.txt <==
============================================================================ 
DATE 2022 Reviews for Submission #924
============================================================================ 

Title: Hardware Accelerator and Neural Network Co-Optimzation for Ultra Low Power Edge Devices
Authors: Christoph Gerum, Adrian Frischknecht, Tobias Hald, Paul Palomero Bernardo, Konstantin Lübeck and Oliver Bringmann


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: 1

Summary of ideas
---------------------------------------------------------------------------
This paper proposes a framework to perform neural network and hardware co-design to optimize power and accuracy implemented by a template-based configurable hardware accelerator, targeting audio classification tasks. The main ideas include an evolution-based multi-objective optimization by randomly sampling from a set of mutations including network properties, types and accelerator array sizes. 
In this paper HANNAH (Hardware Accelerator and Neural Network Search) framework to automatically co-optimize neural network (NN) architectures and a corresponding NN accelerator is proposed. In this method, NNs are instantiated and trained considering quantization aware training and dataset augmentation. Trained NNs are then passed over to the deployment stage for target code generation where the NN is quantized to a low word width representation, operations are scheduled, and on-device memory is allocated for the NN architecture. At this stage, a configurable Verilog template is also used for the specialized hardware accelerator generation of the NN accelerators. Area and performance metrics are calculated based up of the gate simulation and as well as the modeling results. Experimental results are performed on different audio detection benchmarks.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
(1) The proposed neural network and accelerator architecture co-optimization method by using random sampling of the set of mutations combines the NAS with the targeted application and hardware, which is interesting. 
(2) Different task implementations have been provided and compared with state-of-art, showing good accuracy. Final power and area numbers look promising compared to the presented state of the arts.
(3) The paper is relatively well written, steps are clearly explained, and detail analysis are provided. Authors provided reasonable related work and background study as well.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
#(1) Section 2, paragraph "There are..." was repeated twice. (2) The latency model was in the prior art, but the power model has a relatively large mismatch from the gate-level simulation results, and its impact on the co-optimization results is not discussed. 
#(3) The organization of the paper can be further improved. For example, the latency modeling was in prior art but took lots of content, while the hardware-aware NAS method was not clearly explained. Also, how does the search/optimization process operate is not clearly addressed. This weakens the novelty of this work.
(4)  Also, the NN layer design space is limited by the type and parameter choices. How does the choice of the parameter can cover the targeted NN design space is not clear. 
(5) The power and accuracy tradeoff was not explained. Also, in Table III, the "high accuracy" shows a lower power consumption compared to "low power" implementation. Some of the figures (e.g. Fig.4 and Fig. 5) are not self-explanatory.
#(6) Although everything is explained clearly and coherently, the overall idea is lacking novelty. An unfair point in the comparison table was the high latency of the proposed framework results.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -1

Summary of ideas
---------------------------------------------------------------------------
This paper presents a framework to automatically (i.e., by using evolutionary algorithm) explore hardware/software co-design of deep neural networks (e.g., word width features, stride, number of convs, output channels...) and hardware accelerators (i.e.,PE array) under accuracy constraint and power constraint. It targets the UltraTrial NPU architecture template and audio detection workloads.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
(1) The motivation and the structure of the paper are clear. 
(2) The experimental section compares the proposed automatically explored NNs to multiple state-of-the-art manually defined networks on “accuracy and power trade-offs”
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
(1)    The writing could be improved
a.      In introduction section, the explanation of figure 1 is not clear. The description is not aligned very well with figure 1. 
b.    In 2nd paragraph of Introduction section, the following sentence is not correct: “Here, the neural network is quantized to a low word width representation the neural network operations are scheduled, and on-device memory is allocated for the neural network.”
#c.     In the related work section, the 1st and 2nd paragraphs are partially repeated.
d.     In section IV, the description about the hardware search space is confusing. In the text (last two sentence of 1st paragraph of section IV), the hardware search space contains “size of all memories”, while it is not seen in Table 1 nor in the experiments (in section V).

(2)   The analytical model of power in equation (6) does not take the extra power/energy of switching to low-power mode into account. If the extra switching power/energy (can consume much power/energy) is not taken into account in equation (6), it should be highlighted in the assumption.

(3)       In section V (experimental evaluation), the paper compares the analytical area and power models with gate-level results. It would be better if such comparison is also performed for latency. Or the authors should mention why they don't compare latency

(4)       Suggestion 1: As the framework is based on evolution algorithm, it would be good if the exploration time for the optimized result is provided.

(5)     Suggestion 2: The paper compared the proposed automatically explored NNs to multiple state-of-the-art manually defined networks on “accuracy and power trade-offs” (in section IV (experiments)). It would be great if the proposed automatically explored NNs are compared to existing automatically explored networks (e.g., RL exploration as mentioned in the related work section).
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -2

Summary of ideas
---------------------------------------------------------------------------
This paper presents HANNAH (Hardware Accelerator and Neural Network seArcH), a framework for automated and combined hardware/software co-design of deep neural networks and hardware accelerators for resource and power-constrained edge devices. HANNAH has been evaluated for keyword detection, VAD, wake-word detection tasks.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
* For audio classifications at the edge, this work presents hardware and neural network co-optimization and architecture exploration.

* Experiment results on VAD, keyword spotting, wakeword detection tasks have been characterized and compared to relevant prior works.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
* Only synthesis results are shown. Comparing synthesis results to chip measurement results (e.g. [8], [9]) is not fair.

* In Table II and Table III, different prior works show mostly quite lower latency than 100ms (e.g. 10ms, 16ms, 20ms, etc.), but this is not considered as a metric at all, because the authors fixed the present work's latency at a relatively large value of 100ms. Besides power, energy or frame/sec/Watt type of comparison should be made as well.

* For the simple VAD, keyword spotting type of tasks, besides the neural network, audio pre-processing such as MFCC could actually consume a comparable or considerable amount of power compared to the neural network power. But this pre-processing has not been considered at all.

* As shown in Fig. 5, the power estimation overall is not accurate. This would lead to sub-optimal results of the proposed hardware-aware NAS engine.
---------------------------------------------------------------------------


Other comments
---------------------------------------------------------------------------
* Besides the simple audio classification tasks that have been explored in this work, would this work be scalable to more complex AI tasks such as computer vision or speech recognition?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #4
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -2

Summary of ideas
---------------------------------------------------------------------------
This paper proposed an automated framework called HANNAH, which aims to find the most suitable neural architectures for ultralow-power edge devices.  The framework uses evolution-based multi-objective optimization as the search algorithm and builds estimation models for the power, area, and latency of a specific neural architecture, which are used by the search algorithm. Experimental results on three audio classification tasks show that the neural networks from HANNAN outperform the baselines listed in the paper.
---------------------------------------------------------------------------


Strong points
---------------------------------------------------------------------------
1.        The paper is well motivated. It is time-consuming and requires a large amount of human effort to design a neural architecture suitable for ultralow-power edge devices manually. Therefore, an automated framework is in high demand.
---------------------------------------------------------------------------


Weak points
---------------------------------------------------------------------------
1.       There have been some solid works on the Neural architecture search (NAS) on ultra-lower power devices such as MCUNet and [16] cited by this paper. However, there is no comparison between this work and these existing works. Therefore, the unique contributions of this paper are unknown.

2.   The proposed automated framework is restricted to be applied to the hardware with UltraTrail NPU since the estimation models of area, power and latency are based on the architecture of this NPU. For a wide range of ultra-low edge devices without such NPU, the framework could not be directly used.

3.   The description of the search algorithm is too simple. The fitness/objective function of the evolutionary algorithm is unclear. Without knowing the objective, how does the reader know whether the search algorithm could achieve the best trade-off between the accuracy and hardware-related metrics?

4.    The writing of this paper should be significantly improved, especially its organization.  I will list some advice as follows.

#A.   You should not claim the main contribution in the related work section. It should be emphasized in the introduction section.

B.    You should not introduce the technical details of baselines in the experimental evaluation section. It should be detailed and compared in the related work section.

C.        In the experimental evaluation section, the description of the experimental settings should be concise. You mentioned the same training hyperparameters for the neural network twice.

D.  For the experimental evaluation section, it is recommended that you split this section into several subsections instead of putting them together.

5.        In the experimental evaluation section, Table II, III and IV include too many irrelevant metrics and details. You should focus on the metrics that should show the superiority of your method and highlight the results of your method.
---------------------------------------------------------------------------




==> svg-inkscape/statistical_data_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'statistical_data_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1239.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60072595)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{statistical_data_svg-tex.pdf}}%
    \put(0.75147005,0.12704174){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.794634,0.20084694){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.82744707,0.25710829){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.84433757,0.30127042){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}16\end{tabular}}}}%
    \put(0.22361766,0.18874773){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.15681791,0.25589837){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000\end{tabular}}}}%
    \put(0.1531337,0.32425892){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200000\end{tabular}}}}%
    \put(0.14935269,0.39443436){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{statistical_data_svg-tex.pdf}}%
    \put(0.25315185,0.15668482){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.4738657,0.1276467){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.72310345,0.09497883){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.39508772,0.53418028){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Model}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{statistical_data_svg-tex.pdf}}%
    \put(0.25659407,0.0338778){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0-100000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{statistical_data_svg-tex.pdf}}%
    \put(0.40500302,0.0338778){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000-200000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{statistical_data_svg-tex.pdf}}%
    \put(0.61663642,0.0338778){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200000-300000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{statistical_data_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/teda_data_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'teda_data_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1239.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60072595)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{teda_data_svg-tex.pdf}}%
    \put(0.75163944,0.12704174){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.79480339,0.20084694){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.82761645,0.25710829){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.84450696,0.30127042){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}16\end{tabular}}}}%
    \put(0.2237931,0.18935269){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.15789474,0.23895947){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000\end{tabular}}}}%
    \put(0.15516031,0.28977616){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200000\end{tabular}}}}%
    \put(0.15237145,0.34180278){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300000\end{tabular}}}}%
    \put(0.14952208,0.39503932){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}400000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{teda_data_svg-tex.pdf}}%
    \put(0.25332123,0.15728978){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.47403509,0.12825166){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.72327284,0.09497883){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.45644283,0.53720508){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Area}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{teda_data_svg-tex.pdf}}%
    \put(0.14719903,0.03448276){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0-100000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{teda_data_svg-tex.pdf}}%
    \put(0.29810647,0.03448276){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100000-200000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{teda_data_svg-tex.pdf}}%
    \put(0.51223835,0.03448276){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200000-300000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{teda_data_svg-tex.pdf}}%
    \put(0.72637024,0.03448276){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300000-400000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{teda_data_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

